Taskflow: A Lightweight Parallel and Heterogeneous Task Graph Computing System

Taskflow aims to streamline the building of parallel and heterogeneous applications using a lightweight task graph-based approach. Taskflow introduces an expressive task graph programming model to assist developers in the implementation of parallel and heterogeneous decomposition strategies on a heterogeneous computing platform. Our programming model distinguishes itself as a very general class of task graph parallelism with in-graph control flow to enable end-to-end parallel optimization. To support our model with high performance, we design an efficient system runtime that solves many of the new scheduling challenges arising out of our models and optimizes the performance across latency, energy efficiency, and throughput. We have demonstrated the promising performance of Taskflow in real-world applications. As an example, Taskflow solves a large-scale machine learning workload up to 29% faster, 1.5x less memory, and 1.9x higher throughput than the industrial system, oneTBB, on a machine of 40 CPUs and 4 GPUs. We have opened the source of Taskflow and deployed it to large numbers of users in the open-source community.

==> Fig/dnn/cudaflow_overhead.txt <==
gpu tf-cpu s1-cpu s2-cpu s4-cpu tf-mem s1-mem s2-mem s4-mem
1  1451    2566   2277   2172   673968 621234 631234 645441
2  1394    2413   2001   1951   784341 731456 741233 751234
3  1153    2234   1834   1723   864964 801234 812345 823445
4  750     1943   1541   1423   935068 865123 871234 881234



==> Fig/dnn/scalability-40C.txt <==
gpus tf    oneTBB  starpu tf-m    oneTBB-m starpu-m
1    1451  1513 1743      673968  1095492  1114892
2    1394  1430 1548      784341  1209196  1226696
3    1153  1247 1324      864964  1302120  1339880
4    750   1021 843       935068  1394076  1453144


==> Fig/dnn/scalability-4G.txt <==
cpus tf   oneTBB  starpu  tf-m     oneTBB-m  starpu-m
1   1232  1345    1243    901467   1000100    1134023
2   1041  1232    1132    903451   1032340    1243120
4    741  1033    843     913134   1112310    1295934
8    739  991     934     921235   1210230    1358712
16   741  1015    1050    922345   1300010    1413451
32   750  1054    1156    935068   1394076    1453144



==> Fig/dnn/throughput.txt <==
corun oneTBB-100  tf-100  tf-50 oneTBB-50 starpu-50 starpu-100
2     1.15        1.42    1.73  1.28      1.11      1.07
3     1.34        1.73    2.23  1.43      1.21      1.13
4     1.49        1.91    2.77  1.56      1.31      1.23
5     1.76        2.06    3.14  1.64      1.34      1.27
6     1.87        2.21    3.27  1.68      1.37      1.31
7     1.81        2.14    3.37  1.74      1.41      1.33
8     1.89        2.23    3.31  1.80      1.44      1.35
9     1.83        2.18    3.32  1.85      1.48      1.37


==> Fig/micro_benchmark/energy-desktop-4C1G.txt <==
  size tf-j   tf-p omp-j omp-p oneTBB-j oneTBB-p starpu-j starpu-p hpx-j hpx-p
    50 2.07  12.55  2.17 13.64     2.11    13.25     3.44    18.51  4.82 26.77 
  5050 4.08  16.13  3.96 16.21     3.96    15.03     4.48    21.76  7.08 29.98
 10050 5.95  16.97  5.74 17.67     5.46    15.97     5.98    24.31  8.25 27.43
 15050 7.79  18.47  7.30 18.10     6.53    13.45     6.96    26.16  9.70 25.11
 20050 9.50  19.43  9.03 19.93     8.22    16.69     8.36    26.84 11.17 26.47
 25050 11.69 19.66 10.77 20.15     9.81    15.37    10.00    27.95 12.04 22.25
 30050 13.27 19.77 12.50 20.08    11.21    13.74    11.04    28.08 12.41 21.60
 35050 15.14 20.49 14.12 20.83    12.56    13.82    12.52    28.90 13.42 19.33
 40050 17.21 20.60 15.79 20.99    14.21    16.25    13.92    29.44 14.49 15.79
 45050 19.11 21.00 17.51 20.60    16.19    13.52    15.44    29.91 15.81 11.74
 50050 20.69 20.63 18.51 20.18    17.16    15.40    16.62    30.26 16.67 14.31
 55050 23.01 20.94 20.75 21.20    18.76    15.05    18.00    31.05 17.44 11.10
 60050 24.52 21.09 22.04 20.80    20.19    17.36    19.28    31.30 18.84 15.06
 65050 26.62 21.35 23.63 19.68    22.30    14.84    20.93    31.37 20.72 9.418
 70050 28.19 21.40 24.69 19.63    23.98    15.22    22.13    31.61 22.60 8.548
 75050 30.40 21.46 26.48 19.64    25.62    14.28    23.62    31.89 23.71 14.74
 80050 31.99 21.64 27.91 19.86    27.07    14.68    24.90    32.59 24.25 9.987
 85050 34.84 21.88 29.50 19.52    28.71    14.38    26.69    31.92 26.63 8.687
 90050 35.78 21.78 30.94 19.25    29.97    12.88    27.83    31.92 26.49 9.301
 95050 38.29 21.87 33.47 20.09    31.64    14.64    29.70    31.61 29.18 9.184
100050 39.53 21.80 34.63 20.17    33.32    17.97    30.82    32.43 29.49 9.362


==> Fig/micro_benchmark/energy-server-40C4G.txt <==
   size starpu-j starpu-p   tf-j   tf-p  omp-j  omp-p oneTBB-j oneTBB-p  hpx-j hpx-p
     50   167.93   150.77  72.15  92.42  83.44  98.61    72.52    90.23 170.12 170.7
   5050   187.90   159.43 102.30  84.16 119.98 102.67   113.21    75.79 220.50 179.0
  10050   195.73   157.04 123.75  86.66 158.69 102.24   147.81    70.77 268.65 166.6
  15050   214.15   160.90 144.67  79.21 192.30 104.17   177.18    68.50 300.60 159.0
  20050   251.00   169.97 169.38  81.06 233.44 102.69   217.76    66.85 348.23 148.3
  25050   284.57   167.51 199.46  75.87 277.20  97.06   258.82    65.95 390.29 136.6
  30050   301.78   174.74 226.20  73.03 313.49  90.00   290.06    65.41 427.55 132.9
  35050   334.07   170.66 248.45  78.03 368.23  84.55   329.62    64.80 472.50 114.3
  40050   356.26   175.07 274.75  80.92 407.81  81.30   371.33    64.53 507.55 111.5
  45050   412.28   182.20 308.89  73.45 446.34  80.88   406.08    64.20 553.80 106.9
  50050   426.78   175.31 329.01  74.78 473.19  78.24   440.73    63.99 588.84 105.6
  55050   467.22   181.85 357.68  74.64 516.02  76.77   477.74    63.75 632.63 102.3
  60050   496.56   178.59 377.34  72.86 540.99  72.65   515.45    63.64 667.31 96.53
  65050   587.84   189.07 432.08  70.18 594.52  74.07   564.41    63.26 723.49 85.66
  70050   585.13   179.78 434.20  70.96 636.40  74.35   590.66    63.19 726.83 93.19
  75050   634.33   187.61 465.45  69.98 698.25  73.44   629.06    63.04 773.08 88.43
  80050   649.85   182.25 486.13  72.32 717.61  74.34   663.61    62.93 833.04 82.66
  85050   727.86   192.77 523.79  68.22 748.70  72.43   712.70    62.79 871.01 81.56
  90050   706.94   183.87 549.19  67.62 790.52  72.54   745.27    62.75 885.89 85.56
  95050   758.07   189.14 580.80  71.09 836.68  71.93   793.99    62.64 899.89 86.07
 100050   787.12   184.30 606.36  70.41 896.84  75.67   824.35    62.62 912.89 85.41


==> Fig/micro_benchmark/memory-desktop-4C1G.txt <==
  size     tf    omp oneTBB    hpx starpu 
    50 110536 110324 110820 120528 131428 
  5050 110636 110492 110688 121096 134632 
 10050 131388 110880 110956 121248 136776 
 15050 143720 110616 111096 121228 140288 
 20050 157184 110804 111212 120980 143044 
 25050 160364 111124 111064 121404 146036 
 30050 185380 111204 111200 123476 148948 
 35050 199412 111092 111328 121900 151836 
 40050 213904 111324 111640 124136 154936 
 45050 220760 111468 113196 125124 157536 
 50050 237276 111360 114004 127372 160484 
 55050 254824 111452 115180 124720 163416 
 60050 268740 111672 116296 126720 166300 
 65050 284232 111768 117252 128548 169408 
 70050 304988 112452 118292 127108 172128 
 75050 310980 113064 119116 132808 175108 
 80050 323320 113784 120132 131008 177604 
 85050 339104 114540 122060 134728 181396 
 90050 351020 115068 122888 135808 183812 
 95050 368900 115964 124176 133356 186900 
100050 379256 116420 124656 134628 189960 


==> Fig/micro_benchmark/memory-server-40C4G.txt <==
   size     tf    omp oneTBB    hpx starpu
     50 402324 401992 402964 416048 465295 
   5050 402611 408444 411220 437120 456217
  10050 409010 409036 411960 444448 467500
  15050 411495 409428 412200 445852 466366
  20050 411205 410696 412868 445988 462655
  25050 411592 410368 413844 449076 464320
  30050 411411 410140 414500 452496 466168
  35050 411614 410616 414964 454476 471791
  40050 411987 410680 418124 452964 475531
  45050 411922 412336 416604 454208 465798
  50050 411028 412264 417208 460600 465416
  55050 412701 412960 417904 465176 474532
  60050 416313 412676 418780 460612 471721
  65050 417695 413044 419228 465088 476558
  70050 421248 413260 419884 464924 472511
  75050 428554 413520 420500 464640 474559
  80050 421007 414292 421456 464800 479750
  85050 421325 415024 423068 474624 479316
  90050 427940 415788 423376 480040 478967
  95050 427030 415976 423752 478976 479052
 100050 420161 416100 424412 485596 484871


==> Fig/micro_benchmark/output-033020.txt <==
starpu
          50     252.777
"elapsed_2.76_maxmem_477080"
        2550     215.251
"elapsed_2.45_maxmem_525440"
        5050     271.412
"elapsed_3.00_maxmem_553200"
        7550     350.091
"elapsed_3.83_maxmem_560736"
       10050     415.797
"elapsed_4.51_maxmem_620368"
       12550      504.29
"elapsed_5.41_maxmem_664604"
       15050     557.575
"elapsed_5.97_maxmem_712240"
       17550     655.551
"elapsed_7.05_maxmem_829032"
       20050     721.053
"elapsed_7.66_maxmem_816380"
       22550     773.257
"elapsed_8.18_maxmem_868868"
       25050     918.064
"elapsed_9.69_maxmem_989060"
       27550     1077.14
"elapsed_11.29_maxmem_979352"
       30050     1165.81
"elapsed_12.21_maxmem_1027084"
       32550     1283.11
"elapsed_13.40_maxmem_1095868"
       35050      1404.8
"elapsed_14.65_maxmem_1137364"
       37550     1484.39
"elapsed_15.46_maxmem_1189408"
       40050     1646.95
"elapsed_17.11_maxmem_1282884"
       42550     1785.47
"elapsed_18.59_maxmem_1318772"
       45050     1919.49
"elapsed_20.01_maxmem_1377760"
       47550      2060.3
"elapsed_21.42_maxmem_1396464"
       50050     2247.39
"elapsed_23.30_maxmem_1443976"
       52550     2297.95
"elapsed_23.83_maxmem_1499348"
       55050     2602.44
"elapsed_26.92_maxmem_1594032"
       57550     2702.43
"elapsed_27.93_maxmem_1610640"
       60050     3020.83
"elapsed_31.16_maxmem_1661536"
       62550     3093.13
"elapsed_31.92_maxmem_1710776"
       65050     3469.83
"elapsed_35.73_maxmem_1781908"
       67550     3644.51
"elapsed_37.50_maxmem_1851816"
       70050     3639.67
"elapsed_37.46_maxmem_1871264"
       72550     3868.06
"elapsed_39.77_maxmem_1910436"
       75050     4213.19
"elapsed_43.30_maxmem_1982828"
       77550     4580.23
       80050     4731.54
       82550     4853.28
       85050     4821.33
       87550     4952.13  
       90050     4955.33
       92550     5237.52
       95050     5324.58
       97550     5204.23  
      100050     5399.81

hpx
          50       4.484
"elapsed_1.03_maxmem_416076"
        2550     82.5073
"elapsed_1.81_maxmem_436236"
        5050     137.536
"elapsed_2.47_maxmem_440128"
        7550     192.324
"elapsed_3.09_maxmem_442036"
       10050     305.214
"elapsed_4.36_maxmem_444280"
       12550     402.077
"elapsed_5.47_maxmem_445184"
       15050     555.674
"elapsed_7.07_maxmem_445640"
       17550     701.156
"elapsed_8.69_maxmem_448056"
       20050     871.163
"elapsed_10.47_maxmem_448348"
       22550     1050.38
"elapsed_12.34_maxmem_449172"
       25050     1246.93
"elapsed_14.47_maxmem_450124"
       27550     1381.81
"elapsed_15.83_maxmem_453004"
       30050     1543.76
"elapsed_17.61_maxmem_453292"
       32550      1719.5
"elapsed_19.54_maxmem_453108"
       35050     1867.11
"elapsed_21.04_maxmem_455912"
       37550     1995.03
"elapsed_22.39_maxmem_457416"
       40050      2177.6
"elapsed_24.25_maxmem_458640"
       42550     2369.01
"elapsed_26.45_maxmem_460124"
       45050     2513.72
"elapsed_28.00_maxmem_460488"
       47550     2744.07
"elapsed_30.50_maxmem_459992"
       50050     2754.03
"elapsed_30.66_maxmem_460728"
       52550     3056.71
"elapsed_33.70_maxmem_459760"
       55050     3137.67
"elapsed_34.75_maxmem_460520"
       57550     3483.16
"elapsed_38.65_maxmem_464488"
       60050      3624.7
"elapsed_40.20_maxmem_465904"
       62550     3953.14
"elapsed_44.21_maxmem_465604"
       65050     4003.96
"elapsed_44.21_maxmem_468016"
       67550      4109.7
"elapsed_45.66_maxmem_471092"
       70050     3973.58
"elapsed_43.62_maxmem_469712"
       72550     4394.61
"elapsed_48.80_maxmem_471476"
       75050     4476.65
"elapsed_49.74_maxmem_467576"
       77550      4423.7
"elapsed_48.47_maxmem_473452"
       80050     4838.14
"elapsed_53.83_maxmem_474368"
       82550      5014.8
"elapsed_55.57_maxmem_474324"
       85050     5121.01
"elapsed_57.10_maxmem_475256"
       87550     4994.73
"elapsed_55.77_maxmem_476256"
       90050     5649.93
"elapsed_62.64_maxmem_480612"
       92550     5559.79
"elapsed_61.39_maxmem_481904"
       95050      5620.7
"elapsed_61.73_maxmem_481592"
       97550     5720.69
"elapsed_63.29_maxmem_480104"
      100050     5749.94
"elapsed_63.42_maxmem_474328"
omp
model=omp num_threads=40 num_gpus=4 num_rounds=10 
     |V|+|E|     Runtime
          50      4.5561
        2550     77.5707
        5050     129.648
        7550      193.73
       10050     307.345
       12550     413.194
       15050     573.673
       17550      743.49
       20050     752.899
       22550     1027.65
       25050     1233.22
       27550     1401.83
       30050     1525.78
       32550     1551.35
       35050     1614.12
       37550      1632.4
       40050     1986.93
       42550     2218.61
       45050     2394.23
       47550      2437.1
       50050     2506.86
       52550     2772.99
       55050     2759.85
       57550     3195.21
       60050     3283.47
       62550     3514.98
       65050     3786.24
       67550     4031.82
       70050     3940.88
       72550     3950.44
       75050     3942.97
       77550      4358.9
       80050     4311.29
       82550     4716.23
       85050     4599.17
       87550     4558.53
       90050     4729.32
       92550      5122.2
       95050     5154.92
       97550     4951.86
      100050     5257.54
tf
model=tf num_threads=40 num_gpus=4 num_rounds=10 
     |V|+|E|     Runtime
          50       6.927
        2550     111.942
        5050     236.239
        7550     342.444
       10050     440.865
       12550     486.749
       15050     582.006
       17550     721.412
       20050     822.152
       22550     846.566
       25050     878.216
       27550     1029.13
       30050     995.866
       32550     1256.91
       35050     1338.98
       37550     1443.72
       40050      1600.2
       42550     1685.84
       45050     1891.36
       47550     1860.71
       50050     2021.64
       52550     2016.32
       55050     1934.49
       57550     2248.28
       60050     2276.72
       62550      2309.9
       65050     2519.66
       67550     2453.45
       70050     2687.71
       72550     2659.98
       75050     2766.43
       77550     2988.65
       80050     2959.14
       82550     3183.41
       85050      3209.2
       87550     3227.43
       90050     3380.51
       92550     3811.56
       95050     3780.88
       97550     3510.97
      100050      3752.4
tbb
model=tbb num_threads=40 num_gpus=4 num_rounds=10 
     |V|+|E|     Runtime
          50      5.2844
        2550     157.066
        5050     324.419
        7550     464.354
       10050     629.948
       12550     754.737
       15050     882.824
       17550     1093.71
       20050     1206.95
       22550     1306.76
       25050     1516.82
       27550     1630.44
       30050     1781.32
       32550     1948.57
       35050     2088.06
       37550      2261.8
       40050     2410.32
       42550      2613.9
       45050     2751.55
       47550     2871.53
       50050     2991.46
       52550     3028.31
       55050     3266.34
       57550     3481.41
       60050     3618.54
       62550     3718.63
       65050     3989.31
       67550     4186.99
       70050     4226.86
       72550     4377.95
       75050     4529.08
       77550     4713.41
       80050     4828.26
       82550      4975.1
       85050     5154.98
       87550     5154.41
       90050     5437.16
       92550     5677.43
       95050     5821.86
       97550     5782.91
      100050     6068.11


==> Fig/micro_benchmark/runtime-desktop-4C1G.txt <==
  size   starpu     hpx      tf     omp  oneTBB
    50  21.2691 10.5569  0.8032  0.4473 0.76056
  5050  75.8035 31.6736  40.638 37.8939 47.2414
 10050  145.097 61.0988 81.5112 75.9438 170.936
 15050  184.539 187.998 116.551 107.254 262.864
 20050  239.548 223.947 156.945 142.196 382.869
 25050  301.259  286.51 203.221 184.025 369.519
 30050  353.992 337.914 239.617 218.238 413.748
 35050  410.596 394.967 283.393   252.4 539.574
 40050  492.073 456.769 331.071 292.639 573.397
 45050   621.11 512.783 373.904  331.59 601.212
 50050  582.127  554.37 410.885 361.791 611.814
 55050  643.027 619.559 452.406 401.776 638.568
 60050  706.372 678.742  500.83 454.099 732.437
 65050  763.319  737.74 546.247 507.684 825.362
 70050  816.389  787.85  584.24 542.347 719.622
 75050  873.619 842.733 628.926 603.469 854.493
 80050  934.621 896.384 666.629 607.704  859.12
 85050  996.164 956.421 719.281 671.355 1046.12
 90050  1074.65 1009.34 755.982 692.327 1084.05
 95050 1143.564 1074.08 817.984  740.29 1207.42
100050 1237.348 1115.19 844.183 854.896 1119.24


==> Fig/micro_benchmark/runtime-server-40C4G.txt <==
  size  starpu     hpx     omp      tf  oneTBB
    50 252.777   4.484  4.5561   6.927  5.2844
  5050 271.412 137.536 129.648 236.239 373.419
 10050 415.797 305.214 307.345 440.865 629.948
 15050 557.575 555.674 573.673 582.006 882.824
 20050 721.053 871.163 752.899 822.152 1106.95
 25050 918.064 1246.93 1233.22 878.216 1316.82
 30050 1165.81 1543.76 1525.78 995.866 1516.32
 35050  1404.8 1867.11 1614.12 1338.98 1788.06
 40050 1646.95  2177.6 1986.93  1600.2 1941.32
 45050 1919.49 2513.72 2394.23 1891.36 2043.55
 50050 2247.39 2754.03 2506.86 2021.64 2191.46
 55050 2602.44 3137.67 2759.85 1934.49 2266.34
 60050 3020.83  3624.7 3283.47 2276.72 2618.54
 65050 3469.83 4003.96 3786.24 2519.66 2989.31
 70050 3639.67 3973.58 3940.88 2687.71 3226.86
 75050 4213.19 4476.65 3942.97 2766.43 3529.08
 80050 4731.54 4838.14 4311.29 2959.14 3828.26
 85050 4821.33 5121.01 4599.17  3209.2 4154.98
 90050 4955.33 5649.93 4729.32 3380.51 4437.16
 95050 5324.58  5620.7 5154.92 3780.88 4521.86
100050 5399.81 5749.94 5257.54  3752.4 4828.11


==> Fig/micro_benchmark/scalability-server-40C4G.txt <==
GPU tf       omp     oneTBB   starpu hpx 
1   6630.65  6636.07 6645.96 6603.93 6638.14
2   4760.39  5408.51 6543.93 5581.31 6344.13
3   3805.61  5231.96 6343.03 5477.45 6023.13
4   3762.34  5309.25 6120.39 5386.62 5749.94


==> Fig/micro_benchmark/throughput-desktop-4C1G.txt <==
corun tf    oneTBB omp   starpu hpx
2     0.316  0.362 0.343 0.580 0.134
3     0.395  0.360 0.357 0.743 0.117
4     0.396  0.355 0.413 0.564 0.110
5     0.386  0.352 0.259 0.864 0.372
6     0.384  0.350 0.244 0.651 0.104
7     0.380  0.350 0.272 0.780 0.128
8     0.379  0.349 0.282 0.700 0.145
9     0.378  0.351 0.266 0.680 0.151


==> Fig/micro_benchmark/throughput-server-40C4G.txt <==
corun  tf    oneTBB omp   starpu hpx
2      1.100 0.940   0.857 0.63  0.485 
3      1.089 0.950   0.032 0.60  0.528 
4      1.004 0.960   0.025 0.68  0.602 
5      1.039 0.980   0.020 0.64  0.668 
6      1.047 0.990   0.023 0.60  0.675 
7      0.958 1.030   0.027 0.46  0.781 
8      0.999 0.980   0.030 0.45  0.836 
9      1.004 1.000   0.029 0.60  0.848 


==> Fig/micro_benchmark/utilization-desktop-4C1G.txt <==
  size    tf   omp oneTBB starpu hpx
    50 0.748 0.766  1.166 3.920 2.382
  5050 1.227 3.173  2.976 3.808 2.150
 10050 1.476 3.604  2.328 4.032 2.118
 15050 1.596 3.985  1.904 3.813 2.065
 20050 1.700 4.087  1.796 3.823 1.942
 25050 1.814 4.127  1.675 3.869 1.949
 30050 1.811 4.170  1.743 3.925 1.904
 35050 1.870 4.231  1.631 3.714 1.872
 40050 1.886 4.319  1.636 3.841 1.825
 45050 1.913 4.268  1.559 3.690 1.810
 50050 1.953 4.352  1.670 3.758 1.816
 55050 1.949 4.292  1.595 3.859 1.799
 60050 1.984 4.304  1.619 3.870 1.768
 65050 2.007 4.366  1.540 3.854 1.720
 70050 2.022 4.374  1.540 3.936 1.722
 75050 2.049 4.185  1.477 3.969 1.715
 80050 2.058 4.266  1.508 3.889 1.717
 85050 2.029 4.431  1.562 3.744 1.715
 90050 2.049 4.408  1.483 3.958 1.717
 95050 2.063 4.181  1.500 3.753 1.687
100050 2.058 4.483  1.461 3.858 1.709


==> Fig/micro_benchmark/utilization-server-40C4G.txt <==
  size tf     omp  oneTBB starpu hpx
    50 0.953 4.682 1.026 27.340 27.71
  5050 1.252 11.38 2.328 28.527 27.27
 10050 1.382 12.13 1.716 30.059 23.53
 15050 1.459 12.52 1.535 30.706 21.50
 20050 1.498 12.82 1.354 32.121 20.19
 25050 1.550 11.46 1.375 32.801 17.24
 30050 1.555 11.01 1.293 33.794 15.84
 35050 1.601 10.79 1.293 34.366 14.96
 40050 1.605 9.627 1.275 34.630 13.72
 45050 1.610 9.254 1.262 34.864 12.42
 50050 1.640 8.875 1.284 34.279 12.25
 55050 1.630 8.289 1.241 33.716 11.12
 60050 1.641 8.211 1.214 34.845 10.31
 65050 1.776 7.475 1.214 33.736 9.668
 70050 1.648 10.08 1.209 34.380 9.913
 75050 1.673 8.423 1.209 34.401 9.449
 80050 1.666 8.048 1.209 35.858 8.443
 85050 1.677 8.129 1.260 35.497 8.438
 90050 1.723 7.737 1.280 36.393 8.736
 95050 1.714 7.268 1.265 36.825 8.228
100050 1.770 7.613 1.260 36.925 6.901


==> Fig/placement/adaptec1_cpu_scalability.txt <==
CPU oneTBB  tf      starpu tf-mem starpu-mem oneTBB-mem tf-p  oneTBB-p  starpu-p
1   113.01  113.78  113.43 1.775  1.75       1.75       11.8  13.4      140.3
2   80.45   68.59   89.43  1.824  2.1        1.9        32.3  36.4      161.3
4   61.44   49.34   67.86  1.92   2.76       2.45       41.3  47.3      154.2
8   53.45   40.26   61.78  2.12   3.9        3.55       61.4  81.43     171.3
16  48.56   37.24   57.76  2.5    6.34       5.74       80.34 100.3     161.3
24  46.62   37.18   59.14  2.89   11.34      7.93       82.3  110.34    166.3
32  46.46   37.16   61.34  3.28   18.43      10.13      82.9  114.32    177.3
40  47.51   37.11   62.43  3.67   26.54      12.32      83.4  119.3     181.3


==> Fig/placement/adaptec1_problem_scalability.txt <==
iter tf-8C1G oneTBB-8C1G starpu-8C1G tf-mem-8C1G oneTBB-mem-8C1G starpu-mem-8C1G tf-p oneTBB-p starpu-p
100  3.45    5.67        4.76        3.51 3.1   6.5     61.4	71.4	181.3
200  6.75    9.34        8.34        3.53 4.3   8.93    64.3	75.6	178.4
300  9.45    11.33       10.45       3.55 5.3   10.34   61.2	77.8	184.3
400  9.78    12.9        11.34       3.57 6.12  12.34   71.3	84.3	188.3
500  11.89   14.23       16.74       3.6  7.45  15.1    80.34	85.4	170.9
600  13.45   16.43       21.44       3.61 8.12  17      82.3	93.4	183.1
700  21.89   29.45       37.45       3.63 9.33  19.54   79.1	110.3	184.5
800  29.34   37.94       45.67       3.65 10.54 21.45   77.1	119.3	174.5
900  31.44   41.34       50.12       3.66 11.34 22.65   81.3	110.3	178.3
1000 39.11   48.51       55.43       3.67 12.32 26.54   83.4	119.3	181.3


==> Fig/placement/adaptec1_result_1G.txt <==
adaptec1.dp.py.pklz.json 32 1 10 2.43870755300000000000 2.47120444400000000000
adaptec1.dp.py.pklz.json 32 1 20 2.83990393900000000000 3.06661304600000000000
adaptec1.dp.py.pklz.json 32 1 30 3.31889114400000000000 3.43939038800000000000
adaptec1.dp.py.pklz.json 32 1 40 3.70973549700000000000 3.54090295000000000000
adaptec1.dp.py.pklz.json 32 1 50 4.08776773000000000000 4.02364280200000000000
adaptec1.dp.py.pklz.json 32 1 60 4.54555825200000000000 4.71749331800000000000
adaptec1.dp.py.pklz.json 32 1 70 4.97622977100000000000 5.12585763300000000000
adaptec1.dp.py.pklz.json 32 1 80 5.46743953400000000000 5.53800980900000000000
adaptec1.dp.py.pklz.json 32 1 90 5.82495211200000000000 6.08085834600000000000
adaptec1.dp.py.pklz.json 32 1 100 6.19222521100000000000 6.01062580500000000000
adaptec1.dp.py.pklz.json 16 1 10 2.61520608600000000000 2.54742965200000000000
adaptec1.dp.py.pklz.json 16 1 20 3.06219340200000000000 3.02620545400000000000
adaptec1.dp.py.pklz.json 16 1 30 3.62058700500000000000 3.55925761000000000000
adaptec1.dp.py.pklz.json 16 1 40 4.20203179300000000000 3.98316405400000000000
adaptec1.dp.py.pklz.json 16 1 50 4.68229812000000000000 4.48582603500000000000
adaptec1.dp.py.pklz.json 16 1 60 5.29832500100000000000 5.38219364700000000000
adaptec1.dp.py.pklz.json 16 1 70 5.81080098100000000000 5.79431133800000000000
adaptec1.dp.py.pklz.json 16 1 80 6.32972810000000000000 6.16907535100000000000
adaptec1.dp.py.pklz.json 16 1 90 6.80968170300000000000 6.74024977900000000000
adaptec1.dp.py.pklz.json 16 1 100 7.27028318500000000000 7.41419781700000000000
adaptec1.dp.py.pklz.json 8 1 10 2.94862701500000000000 2.86301750600000000000
adaptec1.dp.py.pklz.json 8 1 20 3.81012669500000000000 3.56705733400000000000
adaptec1.dp.py.pklz.json 8 1 30 4.46398566600000000000 4.29797888100000000000
adaptec1.dp.py.pklz.json 8 1 40 5.40326297000000000000 5.32995526000000000000
adaptec1.dp.py.pklz.json 8 1 50 6.21514628100000000000 5.71928818900000000000
adaptec1.dp.py.pklz.json 8 1 60 7.07881062500000000000 6.27328845100000000000
adaptec1.dp.py.pklz.json 8 1 70 7.81052614000000000000 7.40852051600000000000
adaptec1.dp.py.pklz.json 8 1 80 8.51225038000000000000 7.59330561700000000000
adaptec1.dp.py.pklz.json 8 1 90 9.20617798100000000000 8.56834643700000000000
adaptec1.dp.py.pklz.json 8 1 100 10.04015654500000000000 8.65677014800000000000
adaptec1.dp.py.pklz.json 4 1 10 3.36519946500000000000 2.95999579500000000000
adaptec1.dp.py.pklz.json 4 1 20 4.80459245500000000000 3.77816653500000000000
adaptec1.dp.py.pklz.json 4 1 30 5.95968853000000000000 4.57678221200000000000
adaptec1.dp.py.pklz.json 4 1 40 7.56700091400000000000 5.40779414400000000000
adaptec1.dp.py.pklz.json 4 1 50 8.90221249200000000000 6.22657510000000000000
adaptec1.dp.py.pklz.json 4 1 60 10.01810547700000000000 6.89306208800000000000
adaptec1.dp.py.pklz.json 4 1 70 10.92620195500000000000 7.75977085800000000000
adaptec1.dp.py.pklz.json 4 1 80 12.72874970200000000000 8.40648068300000000000
adaptec1.dp.py.pklz.json 4 1 90 12.91946486800000000000 9.10520587400000000000
adaptec1.dp.py.pklz.json 4 1 100 15.32416238500000000000 9.98451155200000000000
adaptec1.dp.py.pklz.json 2 1 10 3.93605587800000000000 3.51911983900000000000
adaptec1.dp.py.pklz.json 2 1 20 5.30030357300000000000 4.96756938600000000000
adaptec1.dp.py.pklz.json 2 1 30 6.68899694700000000000 6.44976243900000000000
adaptec1.dp.py.pklz.json 2 1 40 8.98849663400000000000 7.77747585800000000000
adaptec1.dp.py.pklz.json 2 1 50 10.35830098100000000000 9.12027567100000000000
adaptec1.dp.py.pklz.json 2 1 60 11.49394766500000000000 10.52711516500000000000
adaptec1.dp.py.pklz.json 2 1 70 13.21105943800000000000 11.84531968800000000000
adaptec1.dp.py.pklz.json 2 1 80 14.33968155900000000000 13.23384133000000000000
adaptec1.dp.py.pklz.json 2 1 90 17.42113211000000000000 14.59973253300000000000
adaptec1.dp.py.pklz.json 2 1 100 17.46020459200000000000 15.92514937400000000000
adaptec1.dp.py.pklz.json 1 1 10 4.30948220900000000000 4.01814032200000000000
adaptec1.dp.py.pklz.json 1 1 20 5.83022153400000000000 5.75897470000000000000
adaptec1.dp.py.pklz.json 1 1 30 7.67093167000000000000 7.52480568100000000000
adaptec1.dp.py.pklz.json 1 1 40 9.25519585500000000000 9.14689709900000000000
adaptec1.dp.py.pklz.json 1 1 50 12.68749174400000000000 10.73708632700000000000
adaptec1.dp.py.pklz.json 1 1 60 13.97001829300000000000 12.36269364900000000000
adaptec1.dp.py.pklz.json 1 1 70 14.33852337700000000000 14.00223607300000000000
adaptec1.dp.py.pklz.json 1 1 80 18.85362331200000000000 15.66111165100000000000
adaptec1.dp.py.pklz.json 1 1 90 18.82649392300000000000 17.23689387100000000000
adaptec1.dp.py.pklz.json 1 1 100 20.18071657200000000000 18.82913164000000000000


==> Fig/placement/adaptec2_result_1G.txt <==
adaptec2.dp.py.pklz.json 32 1 10 3.03038255300000000000 3.18034370700000000000
adaptec2.dp.py.pklz.json 32 1 20 3.74062808500000000000 3.91847272300000000000
adaptec2.dp.py.pklz.json 32 1 30 4.46266976400000000000 4.53024189000000000000
adaptec2.dp.py.pklz.json 32 1 40 5.11600327800000000000 5.26415116300000000000
adaptec2.dp.py.pklz.json 32 1 50 5.77424515800000000000 5.77391519400000000000
adaptec2.dp.py.pklz.json 32 1 60 6.58688197500000000000 6.63803102800000000000
adaptec2.dp.py.pklz.json 32 1 70 7.14226363000000000000 7.19171786400000000000
adaptec2.dp.py.pklz.json 32 1 80 7.79336254200000000000 7.83784640300000000000
adaptec2.dp.py.pklz.json 32 1 90 8.46625577200000000000 8.79370137300000000000
adaptec2.dp.py.pklz.json 32 1 100 8.91942165700000000000 9.08397113200000000000
adaptec2.dp.py.pklz.json 16 1 10 3.05602921400000000000 3.07957038900000000000
adaptec2.dp.py.pklz.json 16 1 20 3.80524153300000000000 3.74306251500000000000
adaptec2.dp.py.pklz.json 16 1 30 4.56096822700000000000 4.80621288300000000000
adaptec2.dp.py.pklz.json 16 1 40 5.39764851900000000000 5.70458666300000000000
adaptec2.dp.py.pklz.json 16 1 50 5.98428296600000000000 6.45075197400000000000
adaptec2.dp.py.pklz.json 16 1 60 6.79861947600000000000 6.70418159600000000000
adaptec2.dp.py.pklz.json 16 1 70 7.40653604500000000000 7.82673528400000000000
adaptec2.dp.py.pklz.json 16 1 80 8.22756125100000000000 8.56922447900000000000
adaptec2.dp.py.pklz.json 16 1 90 8.77928005000000000000 9.44269295800000000000
adaptec2.dp.py.pklz.json 16 1 100 9.61056089500000000000 9.98129238500000000000
adaptec2.dp.py.pklz.json 8 1 10 3.47473441500000000000 3.48563371600000000000
adaptec2.dp.py.pklz.json 8 1 20 4.56137481600000000000 4.35210491600000000000
adaptec2.dp.py.pklz.json 8 1 30 5.24218770800000000000 5.23405314900000000000
adaptec2.dp.py.pklz.json 8 1 40 6.24764391100000000000 6.02354527700000000000
adaptec2.dp.py.pklz.json 8 1 50 7.28345242100000000000 6.69661888700000000000
adaptec2.dp.py.pklz.json 8 1 60 8.20067252600000000000 7.61745744100000000000
adaptec2.dp.py.pklz.json 8 1 70 9.16998101100000000000 8.54547786400000000000
adaptec2.dp.py.pklz.json 8 1 80 10.11112020700000000000 8.82497244200000000000
adaptec2.dp.py.pklz.json 8 1 90 11.02167060200000000000 10.32011597400000000000
adaptec2.dp.py.pklz.json 8 1 100 11.99401261400000000000 11.17964479600000000000
adaptec2.dp.py.pklz.json 4 1 10 3.84133870200000000000 3.53918351700000000000
adaptec2.dp.py.pklz.json 4 1 20 5.10304625100000000000 4.49097801000000000000
adaptec2.dp.py.pklz.json 4 1 30 6.63162257000000000000 5.42069790000000000000
adaptec2.dp.py.pklz.json 4 1 40 7.83198402400000000000 6.39734452300000000000
adaptec2.dp.py.pklz.json 4 1 50 9.02264910300000000000 7.35623548800000000000
adaptec2.dp.py.pklz.json 4 1 60 10.35871777600000000000 8.38788995400000000000
adaptec2.dp.py.pklz.json 4 1 70 10.48660652400000000000 9.32509936700000000000
adaptec2.dp.py.pklz.json 4 1 80 12.35142131900000000000 10.22007969900000000000
adaptec2.dp.py.pklz.json 4 1 90 13.13679985100000000000 10.99650299900000000000
adaptec2.dp.py.pklz.json 4 1 100 14.69281005900000000000 12.02825389700000000000
adaptec2.dp.py.pklz.json 1 1 10 4.64312600700000000000 4.74049376900000000000
adaptec2.dp.py.pklz.json 1 1 20 6.80339763500000000000 6.82241145700000000000
adaptec2.dp.py.pklz.json 1 1 30 8.85068125300000000000 8.82461084000000000000
adaptec2.dp.py.pklz.json 1 1 40 10.95578768500000000000 10.89192736500000000000
adaptec2.dp.py.pklz.json 1 1 50 13.22726131200000000000 12.93011847000000000000
adaptec2.dp.py.pklz.json 1 1 60 15.09755701400000000000 14.89366492500000000000
adaptec2.dp.py.pklz.json 1 1 70 17.34574396600000000000 16.91192416600000000000
adaptec2.dp.py.pklz.json 1 1 80 19.27742784500000000000 18.86899490600000000000
adaptec2.dp.py.pklz.json 1 1 90 21.29885553000000000000 20.92363476500000000000
adaptec2.dp.py.pklz.json 1 1 100 23.31108889700000000000 22.87885411900000000000


==> Fig/placement/adaptec3_result_1G.txt <==
adaptec3.dp.py.pklz.json 32 1 10 5.12156705500000000000 5.34695622000000000000
adaptec3.dp.py.pklz.json 32 1 20 6.18709061700000000000 6.25823933000000000000
adaptec3.dp.py.pklz.json 32 1 30 7.30640732400000000000 7.50339961100000000000
adaptec3.dp.py.pklz.json 32 1 40 8.10066695400000000000 8.41992942900000000000
adaptec3.dp.py.pklz.json 32 1 50 9.23738774000000000000 9.62280871600000000000
adaptec3.dp.py.pklz.json 32 1 60 10.86746734500000000000 10.40928582800000000000
adaptec3.dp.py.pklz.json 32 1 70 11.58422293100000000000 11.80443374400000000000
adaptec3.dp.py.pklz.json 32 1 80 12.33150320200000000000 12.80154819600000000000
adaptec3.dp.py.pklz.json 32 1 90 13.37596104400000000000 13.48970506100000000000
adaptec3.dp.py.pklz.json 32 1 100 14.34671831200000000000 14.76960161400000000000
adaptec3.dp.py.pklz.json 16 1 10 5.29899903300000000000 5.29667639600000000000
adaptec3.dp.py.pklz.json 16 1 20 6.61059872600000000000 6.68213389600000000000
adaptec3.dp.py.pklz.json 16 1 30 7.88469957000000000000 7.94283371400000000000
adaptec3.dp.py.pklz.json 16 1 40 9.09511552200000000000 9.13290004500000000000
adaptec3.dp.py.pklz.json 16 1 50 10.32623036400000000000 10.63710811300000000000
adaptec3.dp.py.pklz.json 16 1 60 11.44349394900000000000 11.68404087400000000000
adaptec3.dp.py.pklz.json 16 1 70 12.77751308300000000000 12.74211632300000000000
adaptec3.dp.py.pklz.json 16 1 80 13.92810353800000000000 13.87418323300000000000
adaptec3.dp.py.pklz.json 16 1 90 15.26221271200000000000 14.96834908600000000000
adaptec3.dp.py.pklz.json 16 1 100 16.21811432200000000000 16.22065293700000000000
adaptec3.dp.py.pklz.json 8 1 10 5.56400659700000000000 5.53496798500000000000
adaptec3.dp.py.pklz.json 8 1 20 7.58516839200000000000 6.84239219300000000000
adaptec3.dp.py.pklz.json 8 1 30 8.90488262500000000000 8.15811711900000000000
adaptec3.dp.py.pklz.json 8 1 40 9.90341666800000000000 9.46528593700000000000
adaptec3.dp.py.pklz.json 8 1 50 11.66328254300000000000 10.77386480400000000000
adaptec3.dp.py.pklz.json 8 1 60 13.26358083100000000000 11.95067987500000000000
adaptec3.dp.py.pklz.json 8 1 70 14.80944816400000000000 13.10488608300000000000
adaptec3.dp.py.pklz.json 8 1 80 16.31970709800000000000 14.46662383900000000000
adaptec3.dp.py.pklz.json 8 1 90 16.71785929100000000000 15.65236196400000000000
adaptec3.dp.py.pklz.json 8 1 100 19.24722624800000000000 16.70003485400000000000
adaptec3.dp.py.pklz.json 4 1 10 6.26363007200000000000 6.20940649700000000000
adaptec3.dp.py.pklz.json 4 1 20 8.16004253500000000000 8.27621300100000000000
adaptec3.dp.py.pklz.json 4 1 30 10.05786273600000000000 10.40345379200000000000
adaptec3.dp.py.pklz.json 4 1 40 12.03420326300000000000 12.32667237600000000000
adaptec3.dp.py.pklz.json 4 1 50 13.98000444300000000000 14.22281244900000000000
adaptec3.dp.py.pklz.json 4 1 60 15.61363878000000000000 16.10914682500000000000
adaptec3.dp.py.pklz.json 4 1 70 17.58212202600000000000 17.87080345400000000000
adaptec3.dp.py.pklz.json 4 1 80 19.37719925100000000000 19.76778699700000000000
adaptec3.dp.py.pklz.json 4 1 90 21.17333115700000000000 21.60338660100000000000
adaptec3.dp.py.pklz.json 4 1 100 23.13035197000000000000 23.44696866500000000000
adaptec3.dp.py.pklz.json 1 1 10 8.34838861000000000000 10.05975453000000000000
adaptec3.dp.py.pklz.json 1 1 20 12.45100496500000000000 15.20666532700000000000
adaptec3.dp.py.pklz.json 1 1 30 16.35718988400000000000 20.21608373200000000000
adaptec3.dp.py.pklz.json 1 1 40 20.12085893500000000000 25.16542590400000000000
adaptec3.dp.py.pklz.json 1 1 50 23.90793120100000000000 29.74993308800000000000
adaptec3.dp.py.pklz.json 1 1 60 27.42190273800000000000 34.52497143400000000000
adaptec3.dp.py.pklz.json 1 1 70 31.10925127600000000000 38.99858111600000000000
adaptec3.dp.py.pklz.json 1 1 80 34.68992986700000000000 43.69062825600000000000
adaptec3.dp.py.pklz.json 1 1 90 38.27106577900000000000 48.18745642000000000000
adaptec3.dp.py.pklz.json 1 1 100 41.80920982900000000000 52.68690222200000000000


==> Fig/placement/adaptec4_result_1G.txt <==
adaptec4.dp.py.pklz.json 32 1 10 5.55783620800000000000 5.81489479300000000000
adaptec4.dp.py.pklz.json 32 1 20 6.74683400900000000000 6.71747477100000000000
adaptec4.dp.py.pklz.json 32 1 30 7.76548056000000000000 7.99619227800000000000
adaptec4.dp.py.pklz.json 32 1 40 9.03531434100000000000 8.97774193600000000000
adaptec4.dp.py.pklz.json 32 1 50 9.91769889600000000000 10.53148881100000000000
adaptec4.dp.py.pklz.json 32 1 60 11.10217132000000000000 11.38177043000000000000
adaptec4.dp.py.pklz.json 32 1 70 12.23547575100000000000 12.55819732900000000000
adaptec4.dp.py.pklz.json 32 1 80 13.14160487100000000000 13.76220104000000000000
adaptec4.dp.py.pklz.json 32 1 90 14.52454389600000000000 14.61496014600000000000
adaptec4.dp.py.pklz.json 32 1 100 15.51007259400000000000 15.86528313400000000000
adaptec4.dp.py.pklz.json 24 1 10 5.55468370000000000000 5.91844182100000000000
adaptec4.dp.py.pklz.json 24 1 20 7.26767977700000000000 7.10963946200000000000
adaptec4.dp.py.pklz.json 24 1 30 8.13884299000000000000 8.50774925300000000000
adaptec4.dp.py.pklz.json 24 1 40 9.39198101300000000000 9.56397374000000000000
adaptec4.dp.py.pklz.json 24 1 50 10.38675772800000000000 10.38995335900000000000
adaptec4.dp.py.pklz.json 24 1 60 11.38846932500000000000 11.67555511900000000000
adaptec4.dp.py.pklz.json 24 1 70 12.59921168300000000000 12.55099147100000000000
adaptec4.dp.py.pklz.json 24 1 80 13.72139342400000000000 14.24065674200000000000
adaptec4.dp.py.pklz.json 24 1 90 14.86416580900000000000 15.23285828700000000000
adaptec4.dp.py.pklz.json 24 1 100 16.16576111900000000000 15.99770475300000000000
adaptec4.dp.py.pklz.json 16 1 10 5.74534536500000000000 5.76942109000000000000
adaptec4.dp.py.pklz.json 16 1 20 7.00019457500000000000 7.21385344500000000000
adaptec4.dp.py.pklz.json 16 1 30 8.65715086100000000000 8.18300625600000000000
adaptec4.dp.py.pklz.json 16 1 40 9.57347527000000000000 9.43973763600000000000
adaptec4.dp.py.pklz.json 16 1 50 10.80587372900000000000 10.82325277700000000000
adaptec4.dp.py.pklz.json 16 1 60 12.06634742700000000000 11.66993361600000000000
adaptec4.dp.py.pklz.json 16 1 70 13.12899626400000000000 13.26239638200000000000
adaptec4.dp.py.pklz.json 16 1 80 14.51229661900000000000 14.60901925800000000000
adaptec4.dp.py.pklz.json 16 1 90 15.77448444200000000000 15.42625577100000000000
adaptec4.dp.py.pklz.json 16 1 100 16.97788924500000000000 16.34344556300000000000
adaptec4.dp.py.pklz.json 8 1 10 6.13104523100000000000 5.97845534700000000000
adaptec4.dp.py.pklz.json 8 1 20 7.89687939900000000000 7.37821226000000000000
adaptec4.dp.py.pklz.json 8 1 30 9.11520071400000000000 8.77470507500000000000
adaptec4.dp.py.pklz.json 8 1 40 10.15947404700000000000 9.89396759300000000000
adaptec4.dp.py.pklz.json 8 1 50 12.14530475600000000000 11.20397191500000000000
adaptec4.dp.py.pklz.json 8 1 60 12.96484108600000000000 12.48656311300000000000
adaptec4.dp.py.pklz.json 8 1 70 14.42249226100000000000 13.72686366600000000000
adaptec4.dp.py.pklz.json 8 1 80 16.03476050800000000000 14.68028027600000000000
adaptec4.dp.py.pklz.json 8 1 90 17.23688122300000000000 16.07546133800000000000
adaptec4.dp.py.pklz.json 8 1 100 18.93967083100000000000 17.35086981000000000000
adaptec4.dp.py.pklz.json 4 1 10 6.88901382700000000000 6.84023312300000000000
adaptec4.dp.py.pklz.json 4 1 20 8.65247469600000000000 8.84967576400000000000
adaptec4.dp.py.pklz.json 4 1 30 10.48384912200000000000 10.74917528900000000000
adaptec4.dp.py.pklz.json 4 1 40 12.43815610100000000000 12.60134996100000000000
adaptec4.dp.py.pklz.json 4 1 50 14.36654752900000000000 14.50435036700000000000
adaptec4.dp.py.pklz.json 4 1 60 16.01514125000000000000 16.22328006100000000000
adaptec4.dp.py.pklz.json 4 1 70 18.12567647400000000000 18.03223103500000000000
adaptec4.dp.py.pklz.json 4 1 80 19.81579383200000000000 19.89348357300000000000
adaptec4.dp.py.pklz.json 4 1 90 21.69338150500000000000 21.70358613900000000000
adaptec4.dp.py.pklz.json 4 1 100 23.44787641700000000000 23.41649379800000000000
adaptec4.dp.py.pklz.json 1 1 10 8.44171175900000000000 10.62356102100000000000
adaptec4.dp.py.pklz.json 1 1 20 12.34438494100000000000 15.97857209600000000000
adaptec4.dp.py.pklz.json 1 1 30 15.69217388400000000000 21.12534241300000000000
adaptec4.dp.py.pklz.json 1 1 40 19.35335393600000000000 26.32578347000000000000
adaptec4.dp.py.pklz.json 1 1 50 23.03848135100000000000 31.33332166900000000000
adaptec4.dp.py.pklz.json 1 1 60 26.60458302600000000000 36.41597554900000000000
adaptec4.dp.py.pklz.json 1 1 70 30.07649801500000000000 41.55331482500000000000
adaptec4.dp.py.pklz.json 1 1 80 33.46391338000000000000 46.40739658600000000000
adaptec4.dp.py.pklz.json 1 1 90 37.05752765800000000000 51.36470800200000000000
adaptec4.dp.py.pklz.json 1 1 100 40.43459954600000000000 56.11677089300000000000


==> Fig/placement/cudaflow_overhead.txt <==
cpu tf-cpu s1-cpu s2-cpu tf-mem s1-mem s2-mem
1   112.78  133.0804  124.058  1.775 1.4510625 1.6193325      
2    68.59   80.9362   75.449  1.824 1.49112   1.6640352      
4    49.34   58.2212   54.274  1.92  1.5696    1.751616       
8    40.26   47.9823   44.286  2.12  1.7331    1.934076    
16   37.24   44.1234   41.213  2.5   2.04375   2.28075    
23   37.18   44.1234   41.33   2.89  2.362575  2.636547   
32   38.16   46.123    42.213  3.28  2.6814    2.992344   
40   39.11   45.1234   42.13   3.67  3.000225  3.348141       



==> Fig/placement/throughput.txt <==
corun tf-100 oneTBB-100  starpu-100 tf-50 oneTBB-50 starpu-50
2     1.34	1.33	1.13   1.45	1.44	1.12
3     1.65	1.64	1.11   1.99	1.88	1.2
4     1.78	1.67	1.25   2.34	2.21	1.08
5     1.91	1.81	1.04   3.11	2.87	1.22
6     2.33	2.11	1.13   3.54	3.11	1.154
7     2.35	1.99	1.12   3.66	3.21	1.19

